Incremental Object Detection with CLIP

In contrast to the incremental classification task, the incremental detection task is characterized by the presence of data ambiguity, as an image may have differently labeled bounding boxes across multiple continuous learning stages. This phenomenon often impairs the model's ability to effectively learn new classes. However, existing research has paid less attention to the forward compatibility of the model, which limits its suitability for incremental learning. To overcome this obstacle, we propose leveraging a visual-language model such as CLIP to generate text feature embeddings for different class sets, which enhances the feature space globally. We then employ super-classes to replace the unavailable novel classes in the early learning stage to simulate the incremental scenario. Finally, we utilize the CLIP image encoder to accurately identify potential objects. We incorporate the finely recognized detection boxes as pseudo-annotations into the training process, thereby further improving the detection performance. We evaluate our approach on various incremental learning settings using the PASCAL VOC 2007 dataset, and our approach outperforms state-of-the-art methods, particularly for recognizing the new classes.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> __________________.txt <==
15+5 setting，IODML的base应该是75.01

==> ______set.txt <==
{
  "explorer.confirmDelete": false,
  "guides.enabled": false,
  "window.zoomLevel": 0,

  "editor.wordWrap": "on",
  "workbench.startupEditor": "newUntitledFile",
  "latex-workshop.latex.clean.enabled": true,
  "latex-workshop.latex.clean.fileTypes": [
      "*.aux",
      "*.bbl",
      "*.blg",
      "*.idx",
      "*.ind",
      "*.lof",
      "*.lot",
      "*.out",
      "*.toc",
      "*.acn",
      "*.acr",
      "*.alg",
      "*.glg",
      "*.glo",
      "*.gls",
      "*.ist",
      "*.fls",
      "*.log",
      "*.fdb_latexmk",
      "*.gz"
  ],
  "latex-workshop.view.pdf.viewer": "tab",
  "latex-workshop.latex.recipes": [
  
{
          "name": "xelatex",
          "tools": [
            "xelatex",
            "xelatex"
          ]
        },
      {
          "name": "xelatexb",
          "tools": [
            "xelatex",
            "bibtex",
            "xelatex",
            "xelatex"
          ]
        },
      {
        "name": "latexmk",
        "tools": [
          "latexmk"
        ]
      },
      {
        "name": "pdflatex -> bibtex -> pdflatex*2",
        "tools": [
          "pdflatex",
          "bibtex",
          "pdflatex",
          "pdflatex"
        ]
      }
    ],
    "latex-workshop.latex.tools": [
      {
          "name": "xelatex",
          "command": "xelatex",
          "args": [
              "-synctex=1",
              "-interaction=nonstopmode",
              "-file-line-error",
              "%DOC%"
          ]
      },
      {
        "name": "latexmk",
        "command": "latexmk",
        "args": [
          "-synctex=1",
          "-interaction=nonstopmode",
          "-file-line-error",
          "-pdf",
          "%DOC%"
        ]
      },
      {
        "name": "pdflatex",
        "command": "pdflatex",
        "args": [
          "-synctex=1",
          "-interaction=nonstopmode",
          "-file-line-error",
          "%DOC%"
        ]
      },
      {
        "name": "bibtex",
        "command": "bibtex",
        "args": [
          "%DOCFILE%"
        ]
      }
    ],
    "sync.quietSync": true,
    "latex-workshop.latex.autoClean.run": "onBuilt",
    "files.associations": {
    
    },
    "editor.fontSize": 16
}

